Evolution of low frequency quasi-periodic oscillations in GX 339-4 during its 2021 outburst using AstroSat data

The black hole X-ray binary GX\,339-4 showed an X-ray outburst during 2021. The {\it AstroSat} captured this outburst when the source entered into the intermediate flux state while the count rate was declining. The source showed an alternating flux profile in a timescale of $\lesssim$100 ks, where the hard energy band was more variable than the soft band. The energy-dependent timing study showed that the observed quasi-periodic oscillation (QPO) was prominent in the low energy bands, with its nearly sub-harmonic and harmonic components. These components appear and disappear with time, as observed in the orbit-wise QPO study. The Q-value, fractional rms, and 4.8-5.6 Hz frequency infer the QPOs as type-B and the spectral state as soft intermediate. The rms spectra of all orbits exhibiting QPOs show an increase in amplitude till $\sim$ 10 keV, beyond which it starts decreasing. This may indicate that $\sim$ 10 keV photons contributed relatively more in QPOs than other energy band photons. The Lorentzian normalization of the type-B QPO in different energy bands is consistent with the 10 keV peak. The energy-dependent time lag is complex and could be associated with the Comptonizing corona or jet. Finally, we discuss possible reasons behind the origin of different timing properties observed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
